Robust Reinforcement Learning Under Minimax Regret for Green Security

Green security domains feature defenders who plan patrols in the face of uncertainty about the adversarial behavior of poachers, illegal loggers, and illegal fishers. Importantly, the deterrence effect of patrols on adversaries' future behavior makes patrol planning a sequential decision-making problem. Therefore, we focus on robust sequential patrol planning for green security following the minimax regret criterion, which has not been considered in the literature. We formulate the problem as a game between the defender and nature who controls the parameter values of the adversarial behavior and design an algorithm MIRROR to find a robust policy. MIRROR uses two reinforcement learning-based oracles and solves a restricted game considering limited defender strategies and parameter values. We evaluate MIRROR on real-world poaching data.

==> data/ablation.csv <==
setting,do,middle,random,maximin,do_stderr,middle_stderr,random_stderr
all,0.5526,1.236,2.663,1.124,,,
no wake-sleep,1.883,,,,,,
no perturb,0.9567,,,,,,
neither,1.92,,,,,,

==> data/runtime_h.csv <==
horizon,runtime_avg,runtime_stderr
5,5.292243506,0.038174791
8,9.8214,0.096332533
10,13.563,0.194012179

==> data/runtime_n.csv <==
n,runtime_avg,runtime_stderr
16,5.082394331,0.039986868
25,5.292243506,0.038174791
64,6.067619297,0.080684617
100,6.883284717,0.057510258

==> data/vary_budget.csv <==
budget,do,middle,random,maximin,RARL_regret,do_stderr,middle_stderr,random_stderr,maximin_stderr,RARL_regret_stderr
1,0.38852129,1.802192581,2.392519677,1.879029032,1.779686129,0.028604101,0.132215177,0.048481208,0.12010668,0.112111685
5,0.411547097,1.777704194,4.084747419,1.830317742,1.749387097,0.026253838,0.131493092,0.076820055,0.127287369,0.110193315
10,0.416130645,1.772769355,4.257108387,1.837476774,1.662969677,0.025774094,0.133680455,0.079428617,0.124540863,0.105107619

==> data/vary_deterrence.csv <==
beta,do,middle,random,maximin,RARL_regret,do_stderr,middle_stderr,random_stderr,maximin_stderr,RARL_regret_stderr
3,0.411547097,1.777704194,4.084747419,1.830317742,1.749387097,0.026253838,0.131493092,0.076820055,0.127287369,0.110193315
5,0.378801935,1.674311935,3.635574194,1.809524516,1.762690323,0.024143293,0.137024543,0.062961224,0.125933268,0.114137037
8,0.420170968,2.160673548,4.938219032,2.167734516,2.028818387,0.026410813,0.172396113,0.106073868,0.151249495,0.126376411

==> data/vary_horizon.csv <==
horizon,do,middle,random,maximin,RARL_regret,do_stderr,middle_stderr,random_stderr,maximin_stderr,RARL_regret_stderr
5,0.411547097,1.777704194,4.084747419,1.830317742,1.749387097,0.026253838,0.131493092,0.076820055,0.127287369,0.110193315
8,0.625964839,2.939728387,9.161748387,4.075129677,3.666141935,0.060354746,0.355040643,0.20977293,0.330450062,0.358743978
10,0.819903571,6.361366786,15.8583975,5.545332143,5.652383214,0.125777352,0.676760904,0.399195281,0.61308689,0.602459048

==> data/vary_interval.csv <==
interval,do,middle,random,maximin,RARL_regret,do_stderr,middle_stderr,random_stderr,maximin_stderr,RARL_regret_stderr
0.1,0.32224,1.780305806,3.793931613,1.746396452,1.628399677,0.030729406,0.125069185,0.069568329,0.122370801,0.118355419
3,0.411547097,1.777704194,4.084747419,1.830317742,1.749387097,0.026253838,0.131493092,0.076820055,0.127287369,0.110193315
5,0.480553871,1.832367097,4.037709355,1.843189032,1.814190645,0.030135337,0.115468107,0.065087258,0.111821201,0.125568222

==> data/vary_n.csv <==
n,do,middle,random,maximin,RARL_regret,do_stderr,middle_stderr,random_stderr,maximin_stderr,RARL_regret_stderr
25,0.411547097,1.777704194,4.084747419,1.830317742,1.749387097,0.026253838,0.131493092,0.076820055,0.127287369,0.110193315
64,0.652076774,2.535752903,4.449115161,2.341275161,2.478650968,0.036008068,0.159801213,0.044418245,0.143630206,0.137360002
100,0.806852903,2.712074839,4.536480645,2.676176452,2.693123226,0.038762817,0.139781419,0.05415625,0.153673446,0.128437938

==> data/vary_wildlife.csv <==
wildlife,do,middle,random,maximin,RARL_regret,do_stderr,middle_stderr,random_stderr,maximin_stderr,RARL_regret_stderr
1,0.411547097,1.777704194,4.084747419,1.830317742,1.749387097,0.026253838,0.131493092,0.076820055,0.127287369,0.110193315
2,0.344636774,1.730593548,3.739430968,1.724500645,1.671802258,0.032137568,0.10407586,0.057139313,0.118891602,0.092228107
3,0.593429333,2.287131667,4.959461333,2.158054333,1.926309667,0.030722441,0.133514025,0.072915641,0.156465662,0.179400787
